Particle re-acceleration and Faraday-complex structures in the RXC J1314.4-2515 galaxy cluster

Radio relics are sites of electron (re)acceleration in merging galaxy clusters but the mechanism of acceleration and the topology of the magnetic field in and near relics are yet to be understood. We are carrying out an observational campaign on double relic galaxy clusters starting with RXC J1314.4-2515. With $Jansky Very Large Array$ multi-configuration observations in the frequency range 1-4 GHz, we perform both spectral and polarization analyses, using the Rotation Measure synthesis technique. We use archival $XMM-Newton$ observations to constrain the properties of the shocked region. We discover a possible connection between the activity of a radio galaxy and the emission of the eastern radio relic. In the northern elongated arc of the western radio relic, we detect polarized emission with an average polarization fraction of $31 \ \%$ at 3 GHz and we derive the Mach number of the underlying X-ray shock. Our observations reveal low levels of fractional polarization and Faraday-complex structures in the southern region of the relic, which point to the presence of thermal gas and filamentary magnetic field morphology inside the radio emitting volume. We measured largely different Rotation Measure dispersion from the two relics. Finally, we use cosmological magneto-hydrodynamical simulations to constrain the magnetic field, viewing angle, and to derive the acceleration efficiency of the shock. We find that the polarization properties of RXC J1314.4-2515 are consistent with a radio relic observed at $70^{\circ}$ with respect to the line of sight and that efficient re-acceleration of fossil electrons has taken place.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
